Seamless, Correct, and Generic Programming over Serialised Data

In typed functional languages, one can typically only manipulate data in a type-safe manner if it first has been deserialised into an in-memory tree represented as a graph of nodes-as-structs and subterms-as-pointers. We demonstrate how we can use QTT as implemented in \idris{} to define a small universe of serialised datatypes, and provide generic programs allowing users to process values stored contiguously in buffers. Our approach allows implementors to prove the full functional correctness by construction of the IO functions processing the data stored in the buffer.

==> copy.csv <==
size,serialised,deserialised
5,19528297,19114804
6,18388563,18500725
7,17923132,19335465
8,21275750,21315525
9,20337427,19584241
10,18535968,20155437
11,19037931,20901689
12,21737637,54808239
13,19438336,47403998
14,21870402,78183379
15,23479456,89309808
16,18600583,131012583
17,19229260,169776338
18,19871251,317867276
19,20164327,452961674
20,19077278,865086812


==> find.csv <==
size,data,pointer
5,19226,18125
6,32309,29796
7,54058,50091
8,96375,54390
9,203406,53507
10,371590,52145
11,742790,53203
12,1558185,52934
13,3176768,53174
14,6117477,52377
15,12323577,55074
16,25439984,57077
17,51532564,55402
18,105352447,54476
19,212887386,55526
20,433032512,60336


==> findB.csv <==
size,data,pointer
5,21527,21046
6,31876,32508
7,51568,55584
8,52318,103472
9,51251,198141
10,49552,384013
11,52011,738233
12,54234,1529100
13,52925,3176766
14,85966,6236070
15,53247,12557060
16,58405,25662771
17,56331,52426940
18,53389,106383561
19,55331,215510455
20,58661,439663914


==> map.csv <==
size,data,pointer
5,17551284,17371279
6,17670486,17512879
7,17512658,17654039
8,17797061,17313079
9,17749723,17857290
10,17957683,17973987
11,18750066,18672271
12,42517773,42272009
13,44761942,44847789
14,72876240,70653561
15,81829114,79979452
16,124787408,117564422
17,169493343,154016121
18,277178161,239414284
19,454110983,377819655
20,905112336,721002591


==> rightmost.csv <==
size,data,pointer
5,22572,9398
6,36789,8086
7,53471,7857
8,103060,7999
9,199010,9164
10,376902,9760
11,772392,9993
12,1482708,9523
13,3236316,11105
14,6151607,12118
15,12855121,11645
16,25947201,13751
17,51955784,12205
18,107540198,13633
19,221078781,13737
20,445379608,14848


==> sum.csv <==
size,data,pointer
5,21324,19761
6,34098,31340
7,56083,51176
8,108360,93269
9,198011,174748
10,391284,355638
11,774750,670958
12,1648425,1352131
13,3298146,2741966
14,6402657,5238411
15,12721304,10364710
16,25763581,21126140
17,52620750,42153579
18,107829228,83298159
19,215637706,168004020
20,448194519,333366124


==> swap.csv <==
size,data,pointer,primitive
5,17463908,17510234,17389689
6,17417469,17442633,17491780
7,17486337,17210763,17334534
8,17515517,17559335,17124984
9,17366364,17560921,17180703
10,17681539,17878573,17252099
11,18206048,18619365,17303334
12,41828942,42159104,17688042
13,43828025,43572837,17202153
14,71075501,69652288,17311336
15,78440015,78494389,17443230
16,121005333,118289892,17486260
17,158322341,151983002,17616944
18,258616596,241440634,17448957
19,414068803,374296918,17388574
20,793245804,706312928,17533766

